HI content of massive red spiral galaxies observed by FAST

A sample of 279 massive red spirals was selected optically by Guo et al. (2020), among which 166 galaxies have been observed by the ALFALFA survey. In this work, we observe HI content of the rest 113 massive red spiral galaxies using the Five-hundred-meter Aperture Spherical radio Telescope (FAST). 75 of the 113 galaxies have HI detection with a signal-to-noise ratio (S/N) greater than 4.7. Compared with the red spirals in the same sample that have been observed by the ALFALFA survey, galaxies observed by FAST have on average a higher S/N, and reach to a lower HI mass. To investigate why many red spirals contain a significant amount of HI mass, we check color profiles of the massive red spirals using images observed by the DESI Legacy Imaging Surveys. We find that galaxies with HI detection have bluer outer disks than the galaxies without HI detection, for both ALFALFA and FAST samples. For galaxies with HI detection, there exists a clear correlation between galaxy HI mass and g-r color at outer radius: galaxies with higher HI masses have bluer outer disks. The results indicate that optically selected massive red spirals are not fully quenched, and the HI gas observed in many of the galaxies may exist in their outer blue disks.

==> 113_red_spiral_FAST.txt <==
         objID           ra        dec           z         W50   sigma_rms    S21     logMHI  sigma_logMHI  StoN 
    587725774534148388   122.377   47.7896    0.0408                0.41                                        
    587728679539245209   170.779   65.2518    0.0476       253      0.40      0.70      9.85      0.05      24.9
    587727229986078786    26.444   -9.7429    0.0494        10      0.46      0.03      8.44      0.12       3.9
    587727178981769320   349.363  -10.0307    0.0336                0.54                                        
    587730845817504193   321.890   -1.1886    0.0305       298      0.42      2.61     10.03      0.04      79.6
    587725816408768584   158.830   64.1775    0.0411       176      0.41      0.14      9.02      0.09       5.8
    588009366404726908   157.984   59.0177    0.0458                0.34                                        
    587727180610338874    30.955   -8.1289    0.0413        75      0.44      0.17      9.11      0.06      10.0
    587731511536976010    30.033   -1.0156    0.0404       266      0.45      1.40     10.00      0.04      42.7
    588015507667353745    19.634   -1.1974    0.0468        91      0.45      0.54      9.72      0.05      28.4
    587731185664196742   353.431   -0.5696    0.0417       110      0.42      0.48      9.57      0.05      24.4
    587729653427142833   256.765   31.4237    0.0312       278      0.43      0.93      9.60      0.05      28.8
    587733605341331485   247.463   39.7665    0.0319       284      0.36      2.30     10.01      0.04      85.1
    587735666391842886   245.749   37.9491    0.0320                0.28                                        
    588018055124746527   244.234   32.9439    0.0312                0.35                                        
    587725818575388801   244.973   51.5465    0.0473        70      0.26      0.28      9.44      0.05      28.8
    587729227690999813   244.565   50.2267    0.0433       378      0.41      0.49      9.61      0.05      14.0
    588011219682394142   240.429   48.8279    0.0429       166      0.41      0.51      9.61      0.05      21.4
    588018253758071006   239.944   37.0373    0.0311       323      0.37      1.52      9.81      0.04      51.5
    587725818033799331   231.655   59.2325    0.0457       232      0.40      0.22      9.31      0.07       8.1
    587733609085337761   235.798   47.7537    0.0382        80      0.40      0.08      8.73      0.09       5.3
    588018054576668721   215.993   47.2359    0.0376       416      0.45      1.12      9.84      0.05      26.9
    588017948288745550   215.768   38.1423    0.0339        64      0.39      0.03      8.22      0.19       2.3
    587735697524130022   212.332   55.2824    0.0418       312      0.42      0.77      9.77      0.05      23.5
    587731891112181882   168.072   56.5822    0.0448                0.43                                        
    588017111826104412   161.891   45.5680    0.0496       294      0.34      1.97     10.33      0.04      76.5
    587731499185864852   155.878   53.0242    0.0444        50      0.46      0.65      9.75      0.04      44.8
    587732050022367377   151.647   52.9425    0.0476        30      0.34      0.00      6.47     12.42       0.0
    587732580977541185   150.812   53.9188    0.0389       426      0.50      1.41      9.97      0.05      29.4
    587729386607935629   150.980   54.7152    0.0480       207      0.38      0.36      9.56      0.05      14.8
    587735241718497348   147.370   39.2148    0.0410       382      0.42      0.47      9.54      0.06      12.9
    587729388217565347   146.535   54.6146    0.0468       419      0.43      0.70      9.83      0.05      17.4
    587725471211651227   144.908   59.7913    0.0477                0.41                                        
    587732053782626521   138.770   41.9969    0.0280        99      0.37      1.99      9.83      0.04     121.1
    587728932417241302   135.380   49.3254    0.0274        89      0.33      0.35      9.06      0.05      25.3
    587725469592846578   124.092   45.7910    0.0493       258      0.34      0.44      9.67      0.05      18.0
    587725470129717308   123.571   46.0103    0.0499       309      0.31      0.23      9.39      0.06       9.2
    588015510368157840    57.248    0.9260    0.0358       405      0.40      1.11      9.80      0.05      30.3
    587727179543740566    47.419   -7.2907    0.0288       457      0.58      2.79     10.01      0.04      47.4
    588015507679019141    46.294   -1.0755    0.0451       257      0.43      0.92      9.92      0.05      30.0
    587727179003461801    39.706   -8.5535    0.0382       336      0.39      1.35      9.94      0.04      41.8
    587725505558806532   261.128   56.9097    0.0306       353      0.45      0.46      9.28      0.06      12.4
    587729653427142882   256.831   31.4387    0.0360       145      0.28      1.40      9.90      0.04      91.9
    587729753280610661   250.260   40.2657    0.0340       329      0.39      0.77      9.59      0.05      24.1
    587733610163536179   246.591   40.9119    0.0295       208      0.34      1.38      9.72      0.04      62.4
    587729407537840211   241.800   48.5726    0.0434       438      0.38      1.05      9.94      0.05      28.5
    587739814778110198   236.260   21.5628    0.0417        70      0.29      0.03      8.34      0.17       2.6
    587739815850606751   233.770   23.4793    0.0361        90      0.33      0.76      9.64      0.04      54.1
    587739809958264897   233.070   18.6747    0.0373       350      0.36      1.35      9.92      0.04      45.2
    587729971254067520   226.474   -1.7307    0.0369       365      0.40      0.25      9.18      0.07       7.4
    587733429770977288   222.551   55.1194    0.0444                0.51                                        
    587735666381291698   218.281   52.9792    0.0446                0.40                                        
    587735696987324568   212.421   54.9010    0.0419                0.48                                        
    587733410445721789   212.558   51.1136    0.0461       454      0.34      2.30     10.34      0.04      66.9
    588017721722863688   197.675   42.2846    0.0396       401      0.36      2.23     10.19      0.04      69.7
    587724648184545401   182.866   -3.4337    0.0460       202      0.41      0.36      9.52      0.05      13.7
    588297865266331677   174.128   47.8172    0.0339        94      2.42      1.03      9.71      0.06       9.8
    587731499725488303   165.776   55.6833    0.0486                0.38                                        
    587731890574393392   164.682   55.5979    0.0468       419      0.81      1.95     10.28      0.05      25.5
    587732050024595525   159.430   55.0279    0.0459       257      0.38      0.61      9.75      0.05      22.3
    587732049486217264   154.317   53.4619    0.0455       459      0.36      3.33     10.48      0.04      89.6
    587732050559172685   151.013   53.2989    0.0446        20      0.43      0.00      7.59      0.83       0.5
    587729386069688509   146.797   52.7047    0.0479       126      0.33      0.22      9.36      0.05      13.5
    587732153104138315   140.505   40.5742    0.0411       502      0.25      0.74      9.74      0.05      26.2
    587725073916821776   135.803   -0.7529    0.0483       197      0.41      0.14      9.17      0.09       5.6
    587737827288940627   125.250   55.2751    0.0334                0.35                                        
    587725470128406605   121.096   43.5826    0.0409       397      0.32      1.36     10.00      0.04      46.9
    587725470127161703   119.064   41.2675    0.0411       236      0.28      0.96      9.85      0.04      49.2
    587738372205445609   118.170   18.3746    0.0446       469      0.36      0.97      9.93      0.05      25.5
    587733432461623863   255.810   24.9392    0.0387        45      0.38      0.04      8.44      0.13       3.6
    587736752474358243   252.913   23.7104    0.0378        30      0.53      0.08      8.71      0.08       6.2
    587729228227018898   243.171   52.0227    0.0412       241      0.38      0.37      9.44      0.05      14.2
    587729409146224828   237.860   53.1668    0.0480                0.38                                        
    587733605335367694   234.080   49.5745    0.0379       250      0.40      0.47      9.47      0.05      16.5
    587733603186966558   229.876   49.5064    0.0371        35      0.33      0.02      7.97      0.24       1.8
    588017712051912750   219.228   46.8018    0.0364        15      0.43      0.02      8.03      0.18       2.4
    587733605331238935   221.665   55.1673    0.0404       417      0.38      1.22      9.94      0.05      34.2
    587729778517737508   213.775   -1.5569    0.0375       355      0.44      0.35      9.34      0.06       9.6
    587738953105473543   206.475   36.5659    0.0265        29      0.30      0.01      7.62      0.24       1.8
    587739096993693846   196.877   36.3780    0.0388       361      0.31      1.36      9.96      0.04      51.4
    588011219672236116   205.877   61.8313    0.0329                0.36                                        
    587733081352175734   193.877   55.2107    0.0321        64      0.31      1.03      9.67      0.04      90.6
    587732482750611691   188.144   49.3867    0.0395       190      0.36      0.77      9.72      0.05      34.2
    587732590106050602   187.047   59.5129    0.0437       176      0.40      0.64      9.73      0.05      26.8
    588017625611763728   163.888   42.2999    0.0251       386      0.38      2.33      9.81      0.04      70.8
    588011097261670494   166.481   60.7574    0.0448       151      0.49      0.12      9.02      0.11       4.4
    588017606286573571   158.251   42.9284    0.0447       171      0.39      0.30      9.42      0.05      13.0
    588848899366387842   158.464   -0.5613    0.0314       333      0.38      2.42     10.02      0.04      78.8
    588016892786638917   156.466   39.5295    0.0444       378      0.30      0.41      9.55      0.05      15.7
    588017111824269421   156.158   44.3771    0.0432       322      0.32      0.94      9.89      0.05      36.4
    588016892785524828   153.392   38.8432    0.0212                0.32                                        
    587731500794511486   148.271   52.1767    0.0462                0.43                                        
    587725818552713323   141.570   61.3815    0.0393       487      0.34      1.70     10.06      0.04      45.6
    587729388214222955   136.572   50.0893    0.0365       420      0.38      0.90      9.72      0.05      25.1
    587725980691267704   133.121   56.1127    0.0454                0.48                                        
    587738066198462477   131.346   61.2420    0.0392       245      0.29      0.47      9.51      0.05      23.3
    587738067269976257   124.062   57.7093    0.0265       287      0.40      0.73      9.35      0.05      24.0
    587738196653048158   121.148   55.5433    0.0341       379      0.39      1.28      9.81      0.04      37.4
    587725551194538160   119.063   44.0389    0.0460       505      0.38      1.52     10.15      0.05      34.9
    587737826209890568   116.098   44.5277    0.0497       131      0.45      0.70      9.88      0.05      30.6
    588017627233189926   198.027   44.6786    0.0353                0.79                                        
    588298662503907340   197.879   46.3418    0.0298                0.72                                        
    587735697520459914   197.837   57.8173    0.0475                0.81                                        
    588017978896482485   195.296   39.7445    0.0370        30      0.80      0.02      8.15      0.36       1.2
    587724650872569983   191.315   -1.3801    0.0483       151      0.92      0.34      9.54      0.08       6.7
    587738950413844558   185.692   36.4103    0.0408                0.64                                        
    588295842861547581   185.181   50.8576    0.0490        45      0.59      0.02      8.41      0.32       1.3
    587732484360044639   183.791   50.6853    0.0297       154      0.66      0.36      9.15      0.06      10.0
    587731891652198524   181.220   58.2190    0.0347        24      0.72      0.04      8.30      0.19       2.4
    587724650327113903   171.640   -1.6611    0.0458                0.89                                        
    588017978350698565   168.828   38.5076    0.0341        44      0.72      0.01      7.47      1.63       0.3
    588848898833383482   167.334   -0.8536    0.0466                1.49                                        
    587729385538060428   166.162   57.3532    0.0470        10      0.97      0.04      8.64      0.14       3.3

